Finite-Time Analysis of the Natural Policy Gradient in Finite-Horizon Markov Decision Processes

Natural Policy Gradient (NPG) is a well-established Reinforcement Learning algorithm that underlies widely used methods such as Trust Region Policy Optimization and Proximal Policy Optimization, both of which have demonstrated strong empirical success. In this paper, we study exact NPG in finite-horizon Markov Decision Processes with known dynamics and horizon-dependent transition kernels. We provide the first finite-time convergence guarantees for this algorithm in this setting, for which we consider both constant and increasing step size regimes. With a constant step size $\eta_t=\eta$, we prove that NPG converges sublinearly with a rate of $\mathcal{O}(H^{2}/t)$ after $t$ iterations, where $H$ is the horizon length. We also extend this constant step size analysis to linear MDPs in an exact population-projection oracle under a full support projection distribution, recovering the same sublinear rate as in the tabular setting. Furthermore, with increasing step sizes, we prove that this algorithm achieves a linear convergence rate of $\mathcal{O}\left(\left(1-\frac{1}{\vartheta_\rho}\right)^t\right)$ for a problem-dependent constant $\vartheta_\rho > 1$, and the horizon-only robust schedule of the form $\eta_t=\eta_0(H/(H-1))^t$ where $\eta_0>0$ and $H \geq 2$, attains this same geometric rate.

==> constant_all_h.csv <==
h,T,actual_sum_gap_T_h,theory_bound_T_h,eta_h,remaining_H_minus_h_plus_1,S,A,H,seed
1,100,0.11003354214301797,0.98,0.19804205158855578,7,15,4,7,42
2,100,0.13844996345775568,0.72,0.23104906018664842,6,15,4,7,42
3,100,0.05214103311065138,0.5,0.2772588722239781,5,15,4,7,42
4,100,0.03208825289584716,0.32,0.34657359027997264,4,15,4,7,42
5,100,0.03995455688722843,0.18,0.46209812037329684,3,15,4,7,42
6,100,0.00997735631888963,0.08,0.6931471805599453,2,15,4,7,42
7,100,0.0028996718479483707,0.02,1.3862943611198906,1,15,4,7,42


==> constant_h=1.csv <==
t,actual_sum_gap,theory_fixed_state_bound,S,A,H,eta,seed
1,5.053618652982883,98.0,15,4,7,0.19804205158855578,42
2,4.8410557953798605,49.0,15,4,7,0.19804205158855578,42
3,4.627678231266392,32.66666666666667,15,4,7,0.19804205158855578,42
4,4.414550515397537,24.5,15,4,7,0.19804205158855578,42
5,4.202737486217339,19.6,15,4,7,0.19804205158855578,42
6,3.9932852978048956,16.333333333333336,15,4,7,0.19804205158855578,42
7,3.787202760276834,14.0,15,4,7,0.19804205158855578,42
8,3.585443282030101,12.25,15,4,7,0.19804205158855578,42
9,3.3888877929723242,10.88888888888889,15,4,7,0.19804205158855578,42
10,3.1983291601751023,9.8,15,4,7,0.19804205158855578,42
11,3.0144587347893066,8.90909090909091,15,4,7,0.19804205158855578,42
12,2.8378557310126187,8.166666666666668,15,4,7,0.19804205158855578,42
13,2.6689800880049868,7.538461538461538,15,4,7,0.19804205158855578,42
14,2.508169289526864,7.0,15,4,7,0.19804205158855578,42
15,2.3556393363691286,6.533333333333333,15,4,7,0.19804205158855578,42
16,2.2114897344441293,6.125,15,4,7,0.19804205158855578,42
17,2.0757120391182786,5.764705882352941,15,4,7,0.19804205158855578,42
18,1.9482012394654125,5.444444444444445,15,4,7,0.19804205158855578,42
19,1.8287691101207426,5.157894736842105,15,4,7,0.19804205158855578,42
20,1.7171586139953545,4.9,15,4,7,0.19804205158855578,42
21,1.6130584948439544,4.666666666666667,15,4,7,0.19804205158855578,42
22,1.5161173285234604,4.454545454545455,15,4,7,0.19804205158855578,42
23,1.4259564739166697,4.260869565217392,15,4,7,0.19804205158855578,42
24,1.342181548812309,4.083333333333334,15,4,7,0.19804205158855578,42
25,1.2643922288988616,3.92,15,4,7,0.19804205158855578,42
26,1.1921903141949164,3.769230769230769,15,4,7,0.19804205158855578,42
27,1.125186119499692,3.6296296296296298,15,4,7,0.19804205158855578,42
28,1.0630033229942564,3.5,15,4,7,0.19804205158855578,42
29,1.0052824534176068,3.3793103448275863,15,4,7,0.19804205158855578,42
30,0.9516832170115359,3.2666666666666666,15,4,7,0.19804205158855578,42
31,0.9018858671028283,3.161290322580645,15,4,7,0.19804205158855578,42
32,0.8555918078520984,3.0625,15,4,7,0.19804205158855578,42
33,0.8125236045032088,2.9696969696969697,15,4,7,0.19804205158855578,42
34,0.7724245494324385,2.8823529411764706,15,4,7,0.19804205158855578,42
35,0.7350579093150496,2.8,15,4,7,0.19804205158855578,42
36,0.7002059557136592,2.7222222222222223,15,4,7,0.19804205158855578,42
37,0.6676688604836339,2.6486486486486487,15,4,7,0.19804205158855578,42
38,0.6372635191437759,2.5789473684210527,15,4,7,0.19804205158855578,42
39,0.6088223499349488,2.5128205128205128,15,4,7,0.19804205158855578,42
40,0.582192103588576,2.45,15,4,7,0.19804205158855578,42
41,0.5572327086079614,2.3902439024390247,15,4,7,0.19804205158855578,42
42,0.5338161688147929,2.3333333333333335,15,4,7,0.19804205158855578,42
43,0.5118255236982712,2.2790697674418605,15,4,7,0.19804205158855578,42
44,0.4911538774048215,2.2272727272727275,15,4,7,0.19804205158855578,42
45,0.47170349873143147,2.1777777777777776,15,4,7,0.19804205158855578,42
46,0.4533849919821499,2.130434782608696,15,4,7,0.19804205158855578,42
47,0.4361165368012515,2.0851063829787235,15,4,7,0.19804205158855578,42
48,0.41982319393150735,2.041666666666667,15,4,7,0.19804205158855578,42
49,0.4044362731193375,2.0,15,4,7,0.19804205158855578,42
50,0.3898927589868193,1.96,15,4,7,0.19804205158855578,42
51,0.3761347905247041,1.9215686274509804,15,4,7,0.19804205158855578,42
52,0.3631091898621115,1.8846153846153846,15,4,7,0.19804205158855578,42
53,0.3507670360849957,1.849056603773585,15,4,7,0.19804205158855578,42
54,0.3390632800675124,1.8148148148148149,15,4,7,0.19804205158855578,42
55,0.3279563965187292,1.7818181818181817,15,4,7,0.19804205158855578,42
56,0.3174080697105195,1.75,15,4,7,0.19804205158855578,42
57,0.30738290962564485,1.719298245614035,15,4,7,0.19804205158855578,42
58,0.29784819553730835,1.6896551724137931,15,4,7,0.19804205158855578,42
59,0.2887736442956236,1.6610169491525424,15,4,7,0.19804205158855578,42
60,0.28013120084792176,1.6333333333333333,15,4,7,0.19804205158855578,42
61,0.2718948487556049,1.6065573770491803,15,4,7,0.19804205158855578,42
62,0.26404043868920435,1.5806451612903225,15,4,7,0.19804205158855578,42
63,0.25654553308463013,1.5555555555555558,15,4,7,0.19804205158855578,42
64,0.2493892653276626,1.53125,15,4,7,0.19804205158855578,42
65,0.24255221200103017,1.5076923076923077,15,4,7,0.19804205158855578,42
66,0.23601627687987137,1.4848484848484849,15,4,7,0.19804205158855578,42
67,0.22976458549802092,1.462686567164179,15,4,7,0.19804205158855578,42
68,0.223781389230434,1.4411764705882353,15,4,7,0.19804205158855578,42
69,0.21805197794747,1.4202898550724639,15,4,7,0.19804205158855578,42
70,0.21256260039554464,1.4,15,4,7,0.19804205158855578,42
71,0.20730039154723245,1.380281690140845,15,4,7,0.19804205158855578,42
72,0.202253306242983,1.3611111111111112,15,4,7,0.19804205158855578,42
73,0.19741005851723348,1.3424657534246576,15,4,7,0.19804205158855578,42
74,0.19276006606485807,1.3243243243243243,15,4,7,0.19804205158855578,42
75,0.18829339936015843,1.3066666666666666,15,4,7,0.19804205158855578,42
76,0.18400073499083147,1.2894736842105263,15,4,7,0.19804205158855578,42
77,0.17987331281420638,1.2727272727272727,15,4,7,0.19804205158855578,42
78,0.17590289658299196,1.2564102564102564,15,4,7,0.19804205158855578,42
79,0.1720817377235223,1.240506329113924,15,4,7,0.19804205158855578,42
80,0.16840254198129345,1.225,15,4,7,0.19804205158855578,42
81,0.1648584386770655,1.2098765432098766,15,4,7,0.19804205158855578,42
82,0.16144295234223194,1.1951219512195124,15,4,7,0.19804205158855578,42
83,0.15814997652484275,1.180722891566265,15,4,7,0.19804205158855578,42
84,0.15497374957800725,1.1666666666666667,15,4,7,0.19804205158855578,42
85,0.15190883226056984,1.1529411764705881,15,4,7,0.19804205158855578,42
86,0.14895008699624634,1.1395348837209303,15,4,7,0.19804205158855578,42
87,0.1460926586519663,1.1264367816091954,15,4,7,0.19804205158855578,42
88,0.14333195670928023,1.1136363636363638,15,4,7,0.19804205158855578,42
89,0.14066363871438836,1.101123595505618,15,4,7,0.19804205158855578,42
90,0.13808359490292632,1.0888888888888888,15,4,7,0.19804205158855578,42
91,0.13558793390509472,1.0769230769230769,15,4,7,0.19804205158855578,42
92,0.13317296944524493,1.065217391304348,15,4,7,0.19804205158855578,42
93,0.1308352079577283,1.053763440860215,15,4,7,0.19804205158855578,42
94,0.12857133704769352,1.0425531914893618,15,4,7,0.19804205158855578,42
95,0.1263782147318121,1.0315789473684212,15,4,7,0.19804205158855578,42
96,0.12425285939950892,1.0208333333333335,15,4,7,0.19804205158855578,42
97,0.12219244044034372,1.0103092783505154,15,4,7,0.19804205158855578,42
98,0.12019426948789025,1.0,15,4,7,0.19804205158855578,42
99,0.11825579223450677,0.98989898989899,15,4,7,0.19804205158855578,42
100,0.11637458077528362,0.98,15,4,7,0.19804205158855578,42
101,0.11454832644280788,0.9702970297029703,15,4,7,0.19804205158855578,42
102,0.11277483309755465,0.9607843137254902,15,4,7,0.19804205158855578,42
103,0.11105201084150562,0.9514563106796117,15,4,7,0.19804205158855578,42
104,0.10937787012520839,0.9423076923076923,15,4,7,0.19804205158855578,42
105,0.10775051622082255,0.9333333333333333,15,4,7,0.19804205158855578,42
106,0.1061681440358293,0.9245283018867925,15,4,7,0.19804205158855578,42
107,0.10462903324407669,0.9158878504672898,15,4,7,0.19804205158855578,42
108,0.10313154371256172,0.9074074074074074,15,4,7,0.19804205158855578,42
109,0.10167411120403946,0.8990825688073395,15,4,7,0.19804205158855578,42
110,0.10025524333699953,0.8909090909090909,15,4,7,0.19804205158855578,42
111,0.09887351578595882,0.882882882882883,15,4,7,0.19804205158855578,42
112,0.09752756870624713,0.875,15,4,7,0.19804205158855578,42
113,0.09621610336862507,0.8672566371681416,15,4,7,0.19804205158855578,42
114,0.09493787899013728,0.8596491228070176,15,4,7,0.19804205158855578,42
115,0.09369170974857743,0.8521739130434782,15,4,7,0.19804205158855578,42
116,0.09247646196883863,0.8448275862068966,15,4,7,0.19804205158855578,42
117,0.09129105147023231,0.8376068376068376,15,4,7,0.19804205158855578,42
118,0.09013444106465285,0.8305084745762712,15,4,7,0.19804205158855578,42
119,0.0890056381961375,0.8235294117647058,15,4,7,0.19804205158855578,42
120,0.08790369271303566,0.8166666666666667,15,4,7,0.19804205158855578,42
121,0.08682769476459828,0.8099173553719008,15,4,7,0.19804205158855578,42
122,0.0857767728143427,0.8032786885245902,15,4,7,0.19804205158855578,42
123,0.08475009176309045,0.7967479674796748,15,4,7,0.19804205158855578,42
124,0.08374685117500313,0.7903225806451613,15,4,7,0.19804205158855578,42
125,0.08276628360042393,0.784,15,4,7,0.19804205158855578,42
126,0.08180765298974046,0.7777777777777779,15,4,7,0.19804205158855578,42
127,0.08087025319279928,0.7716535433070866,15,4,7,0.19804205158855578,42
128,0.07995340653886662,0.765625,15,4,7,0.19804205158855578,42
129,0.0790564624923431,0.7596899224806202,15,4,7,0.19804205158855578,42
130,0.07817879637982206,0.7538461538461538,15,4,7,0.19804205158855578,42
131,0.07731980818432038,0.7480916030534351,15,4,7,0.19804205158855578,42
132,0.07647892140279622,0.7424242424242424,15,4,7,0.19804205158855578,42
133,0.07565558196332023,0.736842105263158,15,4,7,0.19804205158855578,42
134,0.07484925719843727,0.7313432835820896,15,4,7,0.19804205158855578,42
135,0.07405943487156663,0.725925925925926,15,4,7,0.19804205158855578,42
136,0.07328562225339763,0.7205882352941176,15,4,7,0.19804205158855578,42
137,0.07252734524545745,0.7153284671532847,15,4,7,0.19804205158855578,42
138,0.07178414754822071,0.7101449275362319,15,4,7,0.19804205158855578,42
139,0.07105558987125193,0.7050359712230216,15,4,7,0.19804205158855578,42
140,0.07034124918306195,0.7,15,4,7,0.19804205158855578,42
141,0.06964071799844374,0.6950354609929078,15,4,7,0.19804205158855578,42
142,0.0689536037012698,0.6901408450704225,15,4,7,0.19804205158855578,42
143,0.06827952790078307,0.6853146853146853,15,4,7,0.19804205158855578,42
144,0.06761812581955229,0.6805555555555556,15,4,7,0.19804205158855578,42
145,0.06696904571136797,0.6758620689655173,15,4,7,0.19804205158855578,42
146,0.06633194830748801,0.6712328767123288,15,4,7,0.19804205158855578,42
147,0.06570650628967223,0.6666666666666667,15,4,7,0.19804205158855578,42
148,0.06509240378860015,0.6621621621621622,15,4,7,0.19804205158855578,42
149,0.06448933590635653,0.6577181208053692,15,4,7,0.19804205158855578,42
150,0.06389700826157152,0.6533333333333333,15,4,7,0.19804205158855578,42
151,0.06331513655599441,0.6490066225165563,15,4,7,0.19804205158855578,42
152,0.06274344616191874,0.6447368421052632,15,4,7,0.19804205158855578,42
153,0.06218167172855982,0.6405228758169934,15,4,7,0.19804205158855578,42
154,0.061629556806897856,0.6363636363636364,15,4,7,0.19804205158855578,42
155,0.0610868534919069,0.6322580645161291,15,4,7,0.19804205158855578,42
156,0.06055332208129094,0.6282051282051282,15,4,7,0.19804205158855578,42
157,0.060028730749863146,0.6242038216560509,15,4,7,0.19804205158855578,42
158,0.05951285523877348,0.620253164556962,15,4,7,0.19804205158855578,42
159,0.05900547855884375,0.6163522012578617,15,4,7,0.19804205158855578,42
160,0.0585063907072747,0.6125,15,4,7,0.19804205158855578,42
161,0.058015388397074874,0.6086956521739131,15,4,7,0.19804205158855578,42
162,0.05753227479855261,0.6049382716049383,15,4,7,0.19804205158855578,42
163,0.057056859292292095,0.6012269938650306,15,4,7,0.19804205158855578,42
164,0.05658895723302382,0.5975609756097562,15,4,7,0.19804205158855578,42
165,0.05612838972385592,0.593939393939394,15,4,7,0.19804205158855578,42
166,0.05567498340037669,0.5903614457831325,15,4,7,0.19804205158855578,42
167,0.05522857022411509,0.5868263473053892,15,4,7,0.19804205158855578,42
168,0.05478898728492476,0.5833333333333334,15,4,7,0.19804205158855578,42
169,0.054356076611883575,0.5798816568047337,15,4,7,0.19804205158855578,42
170,0.053929684992224614,0.5764705882352941,15,4,7,0.19804205158855578,42
171,0.05350966379782063,0.5730994152046783,15,4,7,0.19804205158855578,42
172,0.05309586881936612,0.5697674418604651,15,4,7,0.19804205158855578,42
173,0.052688160107216664,0.5664739884393064,15,4,7,0.19804205158855578,42
174,0.05228640181897448,0.5632183908045977,15,4,7,0.19804205158855578,42
175,0.05189046207344661,0.56,15,4,7,0.19804205158855578,42
176,0.05150021281034722,0.5568181818181819,15,4,7,0.19804205158855578,42
177,0.05111552965627564,0.5536723163841808,15,4,7,0.19804205158855578,42
178,0.050736291795797306,0.550561797752809,15,4,7,0.19804205158855578,42
179,0.05036238184800723,0.547486033519553,15,4,7,0.19804205158855578,42
180,0.049993685747544925,0.5444444444444444,15,4,7,0.19804205158855578,42
181,0.04963009263107743,0.5414364640883977,15,4,7,0.19804205158855578,42
182,0.049271494728037935,0.5384615384615384,15,4,7,0.19804205158855578,42
183,0.048917787255642886,0.53551912568306,15,4,7,0.19804205158855578,42
184,0.04856886831822371,0.532608695652174,15,4,7,0.19804205158855578,42
185,0.048224638810131726,0.5297297297297298,15,4,7,0.19804205158855578,42
186,0.047885002322845316,0.5268817204301075,15,4,7,0.19804205158855578,42
187,0.0475498650556776,0.5240641711229946,15,4,7,0.19804205158855578,42
188,0.04721913572973124,0.5212765957446809,15,4,7,0.19804205158855578,42
189,0.046892725505259136,0.5185185185185186,15,4,7,0.19804205158855578,42
190,0.046570547902182735,0.5157894736842106,15,4,7,0.19804205158855578,42
191,0.04625251872365854,0.5130890052356021,15,4,7,0.19804205158855578,42
192,0.045938555982477425,0.5104166666666667,15,4,7,0.19804205158855578,42
193,0.04562857983020363,0.5077720207253886,15,4,7,0.19804205158855578,42
194,0.04532251248917152,0.5051546391752577,15,4,7,0.19804205158855578,42
195,0.04502027818683074,0.5025641025641026,15,4,7,0.19804205158855578,42
196,0.044721803092562795,0.5,15,4,7,0.19804205158855578,42
197,0.044427015256913505,0.4974619289340102,15,4,7,0.19804205158855578,42
198,0.04413584455273656,0.494949494949495,15,4,7,0.19804205158855578,42
199,0.04384822261897692,0.49246231155778897,15,4,7,0.19804205158855578,42
200,0.043564082806165416,0.49,15,4,7,0.19804205158855578,42
201,0.04328336012393663,0.48756218905472637,15,4,7,0.19804205158855578,42
202,0.043005991190461446,0.48514851485148514,15,4,7,0.19804205158855578,42
203,0.042731914183665176,0.4827586206896552,15,4,7,0.19804205158855578,42
204,0.04246106879419398,0.4803921568627451,15,4,7,0.19804205158855578,42
205,0.04219339618003637,0.47804878048780486,15,4,7,0.19804205158855578,42
206,0.04192883892273913,0.47572815533980584,15,4,7,0.19804205158855578,42
207,0.04166734098516334,0.47342995169082125,15,4,7,0.19804205158855578,42
208,0.04140884767069175,0.47115384615384615,15,4,7,0.19804205158855578,42
209,0.041153305583873756,0.4688995215311005,15,4,7,0.19804205158855578,42
210,0.04090066259242686,0.4666666666666667,15,4,7,0.19804205158855578,42
211,0.040650867790522405,0.46445497630331756,15,4,7,0.19804205158855578,42
212,0.04040387146321123,0.46226415094339623,15,4,7,0.19804205158855578,42
213,0.04015962505234294,0.460093896713615,15,4,7,0.19804205158855578,42
214,0.03991808112340134,0.4579439252336449,15,4,7,0.19804205158855578,42
215,0.03967919333351444,0.4558139534883721,15,4,7,0.19804205158855578,42
216,0.039442916400547534,0.4537037037037037,15,4,7,0.19804205158855578,42
217,0.03920920607320244,0.4516129032258065,15,4,7,0.19804205158855578,42
218,0.038978019102207884,0.44954128440366975,15,4,7,0.19804205158855578,42
219,0.03874931321219732,0.4474885844748858,15,4,7,0.19804205158855578,42
220,0.038523047074727645,0.44545454545454544,15,4,7,0.19804205158855578,42
221,0.0382991802822269,0.4434389140271493,15,4,7,0.19804205158855578,42
222,0.03807767332266443,0.4414414414414415,15,4,7,0.19804205158855578,42
223,0.03785848755504295,0.43946188340807174,15,4,7,0.19804205158855578,42
224,0.037641585185717585,0.4375,15,4,7,0.19804205158855578,42
225,0.037426929245451546,0.4355555555555556,15,4,7,0.19804205158855578,42
226,0.03721448356720192,0.4336283185840708,15,4,7,0.19804205158855578,42
227,0.03700421276463528,0.43171806167400884,15,4,7,0.19804205158855578,42
228,0.036796082211292824,0.4298245614035088,15,4,7,0.19804205158855578,42
229,0.03659005802042781,0.4279475982532751,15,4,7,0.19804205158855578,42
230,0.03638610702546052,0.4260869565217391,15,4,7,0.19804205158855578,42
231,0.03618419676105156,0.42424242424242425,15,4,7,0.19804205158855578,42
232,0.03598429544475945,0.4224137931034483,15,4,7,0.19804205158855578,42
233,0.0357863719593009,0.4206008583690988,15,4,7,0.19804205158855578,42
234,0.03559039583516477,0.4188034188034188,15,4,7,0.19804205158855578,42
235,0.03539633723408597,0.41702127659574467,15,4,7,0.19804205158855578,42
236,0.03520416693280004,0.4152542372881356,15,4,7,0.19804205158855578,42
237,0.035013856307214986,0.41350210970464135,15,4,7,0.19804205158855578,42
238,0.03482537731737123,0.4117647058823529,15,4,7,0.19804205158855578,42
239,0.03463870249248313,0.4100418410041841,15,4,7,0.19804205158855578,42
240,0.03445380491669625,0.4083333333333333,15,4,7,0.19804205158855578,42
241,0.03427065821518338,0.4066390041493776,15,4,7,0.19804205158855578,42
242,0.03408923654061591,0.4049586776859504,15,4,7,0.19804205158855578,42
243,0.03390951456007474,0.40329218106995884,15,4,7,0.19804205158855578,42
244,0.0337314674423288,0.4016393442622951,15,4,7,0.19804205158855578,42
245,0.033555070845492696,0.4,15,4,7,0.19804205158855578,42
246,0.033380300905035964,0.3983739837398374,15,4,7,0.19804205158855578,42
247,0.03320713422214938,0.3967611336032389,15,4,7,0.19804205158855578,42
248,0.03303554785244056,0.3951612903225806,15,4,7,0.19804205158855578,42
249,0.03286551929495296,0.39357429718875503,15,4,7,0.19804205158855578,42
250,0.032697026481506186,0.392,15,4,7,0.19804205158855578,42
251,0.03253004776633028,0.3904382470119522,15,4,7,0.19804205158855578,42
252,0.03236456191600012,0.38888888888888895,15,4,7,0.19804205158855578,42
253,0.03220054809966266,0.38735177865612647,15,4,7,0.19804205158855578,42
254,0.03203798587954032,0.3858267716535433,15,4,7,0.19804205158855578,42
255,0.031876855201594445,0.3843137254901961,15,4,7,0.19804205158855578,42
256,0.03171713638665208,0.3828125,15,4,7,0.19804205158855578,42
257,0.03155881012163875,0.38132295719844356,15,4,7,0.19804205158855578,42
258,0.0314018574510776,0.3798449612403101,15,4,7,0.19804205158855578,42
259,0.031246259768829887,0.3783783783783784,15,4,7,0.19804205158855578,42
260,0.03109199881006408,0.3769230769230769,15,4,7,0.19804205158855578,42
261,0.030939056643437657,0.37547892720306514,15,4,7,0.19804205158855578,42
262,0.030787415663502515,0.37404580152671757,15,4,7,0.19804205158855578,42
263,0.03063705858334287,0.3726235741444867,15,4,7,0.19804205158855578,42
264,0.0304879684272652,0.3712121212121212,15,4,7,0.19804205158855578,42
265,0.030340128523898557,0.36981132075471695,15,4,7,0.19804205158855578,42
266,0.030193522499361802,0.368421052631579,15,4,7,0.19804205158855578,42
267,0.030048134270616367,0.36704119850187267,15,4,7,0.19804205158855578,42
268,0.029903948039021633,0.3656716417910448,15,4,7,0.19804205158855578,42
269,0.029760948284052402,0.3643122676579926,15,4,7,0.19804205158855578,42
270,0.029619119757094525,0.362962962962963,15,4,7,0.19804205158855578,42
271,0.029478447475590253,0.36162361623616235,15,4,7,0.19804205158855578,42
272,0.029338916717189467,0.3602941176470588,15,4,7,0.19804205158855578,42
273,0.0292005130141042,0.358974358974359,15,4,7,0.19804205158855578,42
274,0.029063222147584056,0.35766423357664234,15,4,7,0.19804205158855578,42
275,0.028927030142557375,0.3563636363636364,15,4,7,0.19804205158855578,42
276,0.028791923262408203,0.35507246376811596,15,4,7,0.19804205158855578,42
277,0.02865788800387481,0.3537906137184116,15,4,7,0.19804205158855578,42
278,0.028524911092088545,0.3525179856115108,15,4,7,0.19804205158855578,42
279,0.028392979475751923,0.35125448028673834,15,4,7,0.19804205158855578,42
280,0.028262080322388416,0.35,15,4,7,0.19804205158855578,42
281,0.028132201013729707,0.3487544483985765,15,4,7,0.19804205158855578,42
282,0.028003329141290667,0.3475177304964539,15,4,7,0.19804205158855578,42
283,0.027875452501973763,0.3462897526501767,15,4,7,0.19804205158855578,42
284,0.02774855909380669,0.34507042253521125,15,4,7,0.19804205158855578,42
285,0.02762263711178381,0.34385964912280703,15,4,7,0.19804205158855578,42
286,0.027497674943818273,0.34265734265734266,15,4,7,0.19804205158855578,42
287,0.0273736611667883,0.34146341463414637,15,4,7,0.19804205158855578,42
288,0.027250584542699352,0.3402777777777778,15,4,7,0.19804205158855578,42
289,0.027128434014868197,0.3391003460207612,15,4,7,0.19804205158855578,42
290,0.027007198704281365,0.33793103448275863,15,4,7,0.19804205158855578,42
291,0.02688686790603312,0.33676975945017185,15,4,7,0.19804205158855578,42
292,0.026767431085843674,0.3356164383561644,15,4,7,0.19804205158855578,42
293,0.02664887787657999,0.33447098976109213,15,4,7,0.19804205158855578,42
294,0.02653119807495996,0.33333333333333337,15,4,7,0.19804205158855578,42
295,0.026414381638328654,0.33220338983050846,15,4,7,0.19804205158855578,42
296,0.026298418681465208,0.3310810810810811,15,4,7,0.19804205158855578,42
297,0.02618329947348641,0.32996632996632996,15,4,7,0.19804205158855578,42
298,0.026069014434820237,0.3288590604026846,15,4,7,0.19804205158855578,42
299,0.025955554134257763,0.3277591973244147,15,4,7,0.19804205158855578,42
300,0.025842909286062032,0.32666666666666666,15,4,7,0.19804205158855578,42
301,0.02573107074715819,0.32558139534883723,15,4,7,0.19804205158855578,42
302,0.025620029514376474,0.32450331125827814,15,4,7,0.19804205158855578,42
303,0.025509776721768018,0.32343234323432346,15,4,7,0.19804205158855578,42
304,0.025400303637978294,0.3223684210526316,15,4,7,0.19804205158855578,42
305,0.025291601663680052,0.32131147540983607,15,4,7,0.19804205158855578,42
306,0.025183662329072987,0.3202614379084967,15,4,7,0.19804205158855578,42
307,0.025076477291422705,0.3192182410423453,15,4,7,0.19804205158855578,42
308,0.024970038332681188,0.3181818181818182,15,4,7,0.19804205158855578,42
309,0.02486433735713789,0.31715210355987056,15,4,7,0.19804205158855578,42
310,0.024759366389133786,0.31612903225806455,15,4,7,0.19804205158855578,42
311,0.02465511757082961,0.31511254019292606,15,4,7,0.19804205158855578,42
312,0.024551583160020263,0.3141025641025641,15,4,7,0.19804205158855578,42
313,0.02444875552799297,0.31309904153354634,15,4,7,0.19804205158855578,42
314,0.0243466271574444,0.31210191082802546,15,4,7,0.19804205158855578,42
315,0.024245190640434844,0.3111111111111111,15,4,7,0.19804205158855578,42
316,0.024144438676393598,0.310126582278481,15,4,7,0.19804205158855578,42
317,0.024044364070158086,0.30914826498422715,15,4,7,0.19804205158855578,42
318,0.02394495973007227,0.30817610062893086,15,4,7,0.19804205158855578,42
319,0.0238462186661087,0.3072100313479624,15,4,7,0.19804205158855578,42
320,0.023748133988048425,0.30625,15,4,7,0.19804205158855578,42
321,0.02365069890368099,0.3052959501557633,15,4,7,0.19804205158855578,42
322,0.023553906717067252,0.30434782608695654,15,4,7,0.19804205158855578,42
323,0.023457750826814783,0.30340557275541796,15,4,7,0.19804205158855578,42
324,0.023362224724407854,0.30246913580246915,15,4,7,0.19804205158855578,42
325,0.02326732199256598,0.30153846153846153,15,4,7,0.19804205158855578,42
326,0.023173036303639094,0.3006134969325153,15,4,7,0.19804205158855578,42
327,0.02307936141803646,0.2996941896024465,15,4,7,0.19804205158855578,42
328,0.022986291182702345,0.2987804878048781,15,4,7,0.19804205158855578,42
329,0.022893819529570814,0.2978723404255319,15,4,7,0.19804205158855578,42
330,0.022801940474111437,0.296969696969697,15,4,7,0.19804205158855578,42
331,0.022710648113902443,0.29607250755287007,15,4,7,0.19804205158855578,42
332,0.02261993662720707,0.29518072289156627,15,4,7,0.19804205158855578,42
333,0.022529800271583023,0.29429429429429427,15,4,7,0.19804205158855578,42
334,0.022440233382536534,0.2934131736526946,15,4,7,0.19804205158855578,42
335,0.022351230372186004,0.29253731343283584,15,4,7,0.19804205158855578,42
336,0.02226278572796636,0.2916666666666667,15,4,7,0.19804205158855578,42
337,0.022174894011354307,0.29080118694362017,15,4,7,0.19804205158855578,42
338,0.022087549856621647,0.28994082840236685,15,4,7,0.19804205158855578,42
339,0.022000747969607604,0.2890855457227139,15,4,7,0.19804205158855578,42
340,0.021914483126529327,0.28823529411764703,15,4,7,0.19804205158855578,42
341,0.02182875017280206,0.2873900293255132,15,4,7,0.19804205158855578,42
342,0.02174354402188927,0.28654970760233917,15,4,7,0.19804205158855578,42
343,0.021658859654179796,0.2857142857142857,15,4,7,0.19804205158855578,42
344,0.021574692115878813,0.28488372093023256,15,4,7,0.19804205158855578,42
345,0.02149103651793538,0.28405797101449276,15,4,7,0.19804205158855578,42
346,0.02140788803495841,0.2832369942196532,15,4,7,0.19804205158855578,42
347,0.021325241904201153,0.2824207492795389,15,4,7,0.19804205158855578,42
348,0.021243093424527237,0.28160919540229884,15,4,7,0.19804205158855578,42
349,0.021161437955420692,0.2808022922636103,15,4,7,0.19804205158855578,42
350,0.02108027091599496,0.28,15,4,7,0.19804205158855578,42
351,0.020999587784040652,0.27920227920227925,15,4,7,0.19804205158855578,42
352,0.020919384095076543,0.27840909090909094,15,4,7,0.19804205158855578,42
353,0.020839655441430516,0.2776203966005666,15,4,7,0.19804205158855578,42
354,0.02076039747133185,0.2768361581920904,15,4,7,0.19804205158855578,42
355,0.020681605888018706,0.276056338028169,15,4,7,0.19804205158855578,42
356,0.020603276448869057,0.2752808988764045,15,4,7,0.19804205158855578,42
357,0.020525404964547467,0.27450980392156865,15,4,7,0.19804205158855578,42
358,0.02044798729816011,0.2737430167597765,15,4,7,0.19804205158855578,42
359,0.020371019364437193,0.27298050139275765,15,4,7,0.19804205158855578,42
360,0.02029449712894482,0.2722222222222222,15,4,7,0.19804205158855578,42
361,0.02021841660722634,0.27146814404432135,15,4,7,0.19804205158855578,42
362,0.020142773864084473,0.27071823204419887,15,4,7,0.19804205158855578,42
363,0.020067565012811595,0.2699724517906336,15,4,7,0.19804205158855578,42
364,0.019992786214426905,0.2692307692307692,15,4,7,0.19804205158855578,42
365,0.019918433676949454,0.2684931506849315,15,4,7,0.19804205158855578,42
366,0.01984450365467172,0.26775956284153,15,4,7,0.19804205158855578,42
367,0.019770992447454616,0.2670299727520436,15,4,7,0.19804205158855578,42
368,0.01969789640003261,0.266304347826087,15,4,7,0.19804205158855578,42
369,0.019625211901325046,0.26558265582655827,15,4,7,0.19804205158855578,42
370,0.019552935383778114,0.2648648648648649,15,4,7,0.19804205158855578,42
371,0.019481063322694503,0.2641509433962264,15,4,7,0.19804205158855578,42
372,0.019409592235597906,0.26344086021505375,15,4,7,0.19804205158855578,42
373,0.019338518681592642,0.26273458445040215,15,4,7,0.19804205158855578,42
374,0.019267839260742492,0.2620320855614973,15,4,7,0.19804205158855578,42
375,0.019197550613459846,0.2613333333333333,15,4,7,0.19804205158855578,42
376,0.019127649419907078,0.26063829787234044,15,4,7,0.19804205158855578,42
377,0.01905813239940024,0.259946949602122,15,4,7,0.19804205158855578,42
378,0.018988996309840744,0.2592592592592593,15,4,7,0.19804205158855578,42
379,0.018920237947133156,0.25857519788918204,15,4,7,0.19804205158855578,42
380,0.01885185414463708,0.2578947368421053,15,4,7,0.19804205158855578,42
381,0.01878384177261394,0.2572178477690289,15,4,7,0.19804205158855578,42
382,0.018716197737684293,0.25654450261780104,15,4,7,0.19804205158855578,42
383,0.018648918982305362,0.2558746736292429,15,4,7,0.19804205158855578,42
384,0.018582002484241356,0.25520833333333337,15,4,7,0.19804205158855578,42
385,0.018515445256059526,0.2545454545454545,15,4,7,0.19804205158855578,42
386,0.018449244344623472,0.2538860103626943,15,4,7,0.19804205158855578,42
387,0.018383396830599308,0.2532299741602067,15,4,7,0.19804205158855578,42
388,0.01831789982797083,0.25257731958762886,15,4,7,0.19804205158855578,42
389,0.018252750483561453,0.25192802056555275,15,4,7,0.19804205158855578,42
390,0.018187945976564812,0.2512820512820513,15,4,7,0.19804205158855578,42
391,0.01812348351808757,0.2506393861892583,15,4,7,0.19804205158855578,42
392,0.01805936035068989,0.25,15,4,7,0.19804205158855578,42
393,0.017995573747945026,0.24936386768447838,15,4,7,0.19804205158855578,42
394,0.017932121013998548,0.2487309644670051,15,4,7,0.19804205158855578,42
395,0.01786899948313836,0.2481012658227848,15,4,7,0.19804205158855578,42
396,0.0178062065193898,0.2474747474747475,15,4,7,0.19804205158855578,42
397,0.01774373951605024,0.24685138539042822,15,4,7,0.19804205158855578,42
398,0.017681595895319258,0.24623115577889448,15,4,7,0.19804205158855578,42
399,0.01761977310789442,0.24561403508771928,15,4,7,0.19804205158855578,42
400,0.01755826863256671,0.245,15,4,7,0.19804205158855578,42
401,0.01749707997583383,0.24438902743142144,15,4,7,0.19804205158855578,42
402,0.017436204671519073,0.24378109452736318,15,4,7,0.19804205158855578,42
403,0.017375640280392957,0.24317617866004962,15,4,7,0.19804205158855578,42
404,0.017315384389804067,0.24257425742574257,15,4,7,0.19804205158855578,42
405,0.017255434613310472,0.2419753086419753,15,4,7,0.19804205158855578,42
406,0.017195788590322447,0.2413793103448276,15,4,7,0.19804205158855578,42
407,0.01713644398575631,0.24078624078624078,15,4,7,0.19804205158855578,42
408,0.017077398489683593,0.24019607843137256,15,4,7,0.19804205158855578,42
409,0.017018649816991305,0.2396088019559902,15,4,7,0.19804205158855578,42
410,0.016960195707043657,0.23902439024390243,15,4,7,0.19804205158855578,42
411,0.016902033923352877,0.2384428223844282,15,4,7,0.19804205158855578,42
412,0.01684416225325891,0.23786407766990292,15,4,7,0.19804205158855578,42
413,0.016786578507614225,0.23728813559322035,15,4,7,0.19804205158855578,42
414,0.016729280520445644,0.23671497584541062,15,4,7,0.19804205158855578,42
415,0.016672266148656023,0.236144578313253,15,4,7,0.19804205158855578,42
416,0.016615533271733596,0.23557692307692307,15,4,7,0.19804205158855578,42
417,0.016559079791440334,0.23501199040767387,15,4,7,0.19804205158855578,42
418,0.016502903631520627,0.23444976076555024,15,4,7,0.19804205158855578,42
419,0.016447002737410732,0.23389021479713604,15,4,7,0.19804205158855578,42
420,0.01639137507594768,0.23333333333333334,15,4,7,0.19804205158855578,42
421,0.016336018635093374,0.2327790973871734,15,4,7,0.19804205158855578,42
422,0.01628093142365683,0.23222748815165878,15,4,7,0.19804205158855578,42
423,0.01622611147102071,0.23167848699763594,15,4,7,0.19804205158855578,42
424,0.01617155682687077,0.23113207547169812,15,4,7,0.19804205158855578,42
425,0.016117265560935734,0.23058823529411765,15,4,7,0.19804205158855578,42
426,0.016063235762724504,0.2300469483568075,15,4,7,0.19804205158855578,42
427,0.016009465541269585,0.2295081967213115,15,4,7,0.19804205158855578,42
428,0.015955953024878622,0.22897196261682246,15,4,7,0.19804205158855578,42
429,0.015902696360881596,0.22843822843822845,15,4,7,0.19804205158855578,42
430,0.015849693715388136,0.22790697674418606,15,4,7,0.19804205158855578,42
431,0.015796943273044373,0.2273781902552204,15,4,7,0.19804205158855578,42
432,0.01574444323680424,0.22685185185185186,15,4,7,0.19804205158855578,42
433,0.015692191827684,0.2263279445727483,15,4,7,0.19804205158855578,42
434,0.015640187284539864,0.22580645161290325,15,4,7,0.19804205158855578,42
435,0.015588427863840293,0.22528735632183908,15,4,7,0.19804205158855578,42
436,0.015536911839441059,0.22477064220183487,15,4,7,0.19804205158855578,42
437,0.015485637502368088,0.2242562929061785,15,4,7,0.19804205158855578,42
438,0.015434603160598415,0.2237442922374429,15,4,7,0.19804205158855578,42
439,0.015383807138848127,0.22323462414578588,15,4,7,0.19804205158855578,42
440,0.0153332477783642,0.22272727272727272,15,4,7,0.19804205158855578,42
441,0.01528292343671045,0.2222222222222222,15,4,7,0.19804205158855578,42
442,0.015232832487576564,0.22171945701357465,15,4,7,0.19804205158855578,42
443,0.015182973320562843,0.22121896162528215,15,4,7,0.19804205158855578,42
444,0.015133344341000554,0.22072072072072074,15,4,7,0.19804205158855578,42
445,0.015083943969738223,0.22022471910112362,15,4,7,0.19804205158855578,42
446,0.015034770642945339,0.21973094170403587,15,4,7,0.19804205158855578,42
447,0.01498582281194516,0.21923937360178972,15,4,7,0.19804205158855578,42
448,0.014937098943015426,0.21875,15,4,7,0.19804205158855578,42
449,0.014888597517210167,0.2182628062360802,15,4,7,0.19804205158855578,42
450,0.0148403170301733,0.2177777777777778,15,4,7,0.19804205158855578,42
451,0.014792255991961323,0.21729490022172948,15,4,7,0.19804205158855578,42
452,0.014744412926870565,0.2168141592920354,15,4,7,0.19804205158855578,42
453,0.014696786373260884,0.2163355408388521,15,4,7,0.19804205158855578,42
454,0.014649374883384358,0.21585903083700442,15,4,7,0.19804205158855578,42
455,0.014602177023219087,0.2153846153846154,15,4,7,0.19804205158855578,42
456,0.014555191372318088,0.2149122807017544,15,4,7,0.19804205158855578,42
457,0.01450841652359447,0.21444201312910285,15,4,7,0.19804205158855578,42
458,0.014461851083215072,0.21397379912663755,15,4,7,0.19804205158855578,42
459,0.014415493670422275,0.21350762527233114,15,4,7,0.19804205158855578,42
460,0.014369342917375683,0.21304347826086956,15,4,7,0.19804205158855578,42
461,0.014323397468998467,0.21258134490238612,15,4,7,0.19804205158855578,42
462,0.014277655982827708,0.21212121212121213,15,4,7,0.19804205158855578,42
463,0.01423211712885808,0.21166306695464362,15,4,7,0.19804205158855578,42
464,0.014186779589402954,0.21120689655172414,15,4,7,0.19804205158855578,42
465,0.014141642058942194,0.210752688172043,15,4,7,0.19804205158855578,42
466,0.014096703243975384,0.2103004291845494,15,4,7,0.19804205158855578,42
467,0.0140519618628967,0.20985010706638116,15,4,7,0.19804205158855578,42
468,0.014007416645839044,0.2094017094017094,15,4,7,0.19804205158855578,42
469,0.01396306633453015,0.208955223880597,15,4,7,0.19804205158855578,42
470,0.013918909682157588,0.20851063829787234,15,4,7,0.19804205158855578,42
471,0.013874945453253629,0.208067940552017,15,4,7,0.19804205158855578,42
472,0.013831172423554583,0.2076271186440678,15,4,7,0.19804205158855578,42
473,0.013787589379867793,0.20718816067653278,15,4,7,0.19804205158855578,42
474,0.013744195119941405,0.20675105485232068,15,4,7,0.19804205158855578,42
475,0.01370098845234169,0.2063157894736842,15,4,7,0.19804205158855578,42
476,0.013657968196325365,0.20588235294117646,15,4,7,0.19804205158855578,42
477,0.013615133181715477,0.20545073375262057,15,4,7,0.19804205158855578,42
478,0.013572482248781714,0.20502092050209206,15,4,7,0.19804205158855578,42
479,0.013530014248119171,0.2045929018789144,15,4,7,0.19804205158855578,42
480,0.013487728040529001,0.20416666666666666,15,4,7,0.19804205158855578,42
481,0.013445622496905951,0.20374220374220375,15,4,7,0.19804205158855578,42
482,0.013403696498116457,0.2033195020746888,15,4,7,0.19804205158855578,42
483,0.013361948934890955,0.2028985507246377,15,4,7,0.19804205158855578,42
484,0.013320378707708747,0.2024793388429752,15,4,7,0.19804205158855578,42
485,0.013278984726686649,0.2020618556701031,15,4,7,0.19804205158855578,42
486,0.013237765911473076,0.20164609053497942,15,4,7,0.19804205158855578,42
487,0.01319672119113624,0.20123203285420943,15,4,7,0.19804205158855578,42
488,0.013155849504062678,0.20081967213114754,15,4,7,0.19804205158855578,42
489,0.013115149797849335,0.20040899795501022,15,4,7,0.19804205158855578,42
490,0.013074621029214195,0.2,15,4,7,0.19804205158855578,42
491,0.01303426216385295,0.19959266802443992,15,4,7,0.19804205158855578,42
492,0.012994072176380156,0.1991869918699187,15,4,7,0.19804205158855578,42
493,0.012954050050215327,0.19878296146044627,15,4,7,0.19804205158855578,42
494,0.012914194777489674,0.19838056680161945,15,4,7,0.19804205158855578,42
495,0.01287450535894008,0.19797979797979798,15,4,7,0.19804205158855578,42
496,0.012834980803822615,0.1975806451612903,15,4,7,0.19804205158855578,42
497,0.01279562012981239,0.19718309859154928,15,4,7,0.19804205158855578,42
498,0.012756422362913078,0.19678714859437751,15,4,7,0.19804205158855578,42
499,0.012717386537368092,0.19639278557114231,15,4,7,0.19804205158855578,42
500,0.01267851169556422,0.196,15,4,7,0.19804205158855578,42


==> increasing_h1_problem_dependent.csv <==
t,horizon1_distributional_gap,theorem_bound,eta_t,vartheta_rho,contraction_factor,delta0_multistart_gap,D0_star,bound_prefactor,eta0,growth_factor,S,A,H,T,seed,best_case_vartheta_equals_H
0,0.3929860737545566,23.48200327018648,0.22991970177630003,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
1,0.37628899529845933,21.221851530164006,0.26823965207235007,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
2,0.3567030451955122,19.179240254179042,0.3129462607510751,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
3,0.33387126651413485,17.33323108988309,0.3651039708762543,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
4,0.3075324061945672,15.664901009299646,0.42595463268896333,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
5,0.27765248640265605,14.1571483330874,0.4969470714704573,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
6,0.2446139027562834,12.79451742504181,0.5797715833822003,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
7,0.2094068366673083,11.563040259817548,0.6764001806125669,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
8,0.17367304727051086,10.45009323981788,0.7891335440479947,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
9,0.1394340866438551,9.444267793512852,0.9206558013893272,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
10,0.10854441492921307,8.535253428718551,1.0740984349542153,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
11,0.08219135977348567,7.713732042042677,1.253114840779918,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
12,0.060737365823490944,6.971282401086153,1.4619673142432377,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
13,0.04390383285085266,6.30029382026914,1.7056285332837773,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
14,0.0310898783093776,5.693888145391596,1.9898999554977403,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
15,0.021622213040078418,5.145849247209553,2.321549948080697,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
16,0.01485957146869524,4.650559301281459,2.70847493942748,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
17,0.010202478451458165,4.202941200903538,3.159887429332061,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
18,0.007093642897304349,3.7984065128220124,3.686535334220738,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
19,0.005045617800428048,3.432808442227791,4.300957889924194,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
20,0.003676542967890876,3.1023993248883164,5.01778420491156,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
21,0.0027238150238495973,2.803792210677861,5.8540815723968205,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
22,0.0020283494921986634,2.533926144707643,6.829761834462958,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
23,0.0015026862766383876,2.290034790160364,7.968055473540119,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
24,0.001099672820348093,2.069618071188847,9.296064719130138,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
25,0.0007911364985012142,1.8704165451964574,10.845408838985163,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
26,0.0005573201357115401,1.6903882417952791,12.652976978816024,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
27,0.0003830828030621625,1.5276877310233639,14.761806475285361,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
28,0.00025660703371951,1.3806472062540298,17.22210755449959,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
29,0.00016838819867557306,1.2477593878823297,20.092458813582855,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
30,0.00011019207644311635,1.1276620725381936,23.44120194918,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
31,7.442387157833667e-05,1.0191241694436801,27.34806894071,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
32,5.4149887302975167e-05,0.9210330807761503,31.90608043082834,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
33,4.35303297828001e-05,0.8323832966762803,37.22376050263306,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
34,3.8209002992376874e-05,0.7522660879908905,43.42772058640524,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
35,3.5366290852782234e-05,0.6798601910931933,50.66567401747279,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
36,3.343829883762547e-05,0.6144233892926334,59.10995302038492,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
37,3.1689044214059755e-05,0.5552849045372303,68.96161185711574,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
38,2.9826171296587492e-05,0.5018385214174622,80.4552138333017,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
39,2.775126898085419e-05,0.4535363729873903,93.864416138852,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
40,2.5438376966779863e-05,0.40988332470286076,109.50848549532734,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
41,2.2891752458205812e-05,0.3704318989077902,127.75989974454856,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
42,2.0138666332340334e-05,0.3347776878405748,149.05321636864,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
43,1.7232860911102024e-05,0.3025552081403765,173.89541909674668,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
44,1.4258270704766337e-05,0.2734341543587541,202.87798894620448,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
45,1.1327853872618772e-05,0.24711601307222478,236.69098710390523,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
46,8.57392352805094e-06,0.22333100288777774,276.1394849545561,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
47,6.128620834044973e-06,0.20183530897402055,322.16273244698215,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
48,4.0977234037361166e-06,0.18240858376975377,375.85652118814585,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
49,2.5362838949716247e-06,0.1648516882502954,438.49927471950355,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False
50,1.4366613293311422e-06,0.14898465059777966,511.58248717275416,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,0.22991970177630003,1.1666666666666667,15,5,7,50,42,False


==> increasing_h1_vartheta_H.csv <==
t,horizon1_distributional_gap,best_case_theorem_bound,eta_t,vartheta_rho,contraction_factor,delta0_multistart_gap,D0_star,bound_prefactor,multistart_invariance_error,eta0,growth_factor,S,A,H,T,seed,vartheta_equals_H_verified
0,1.0034783799816667,37.99770473775581,0.22991970177630003,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
1,0.9579973088846466,32.569461203790695,0.26823965207235007,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
2,0.9053622313127283,27.916681031820602,0.3129462607510751,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
3,0.8450348555191953,23.928583741560516,0.3651039708762543,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
4,0.7768454428749629,20.5102146356233,0.42595463268896333,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
5,0.7012416697433058,17.5801839733914,0.4969470714704573,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
6,0.6195544022919574,15.068729120049774,0.5797715833822003,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
7,0.5341781855023582,12.916053531471237,0.6764001806125669,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
8,0.44851144674481563,11.070903026975348,0.7891335440479947,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
9,0.36652191437414927,9.489345451693154,0.9206558013893272,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
10,0.2919621238953112,8.133724672879847,1.0740984349542153,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
11,0.2275152211446286,6.971764005325584,1.253114840779918,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
12,0.17428475023870713,5.975797718850501,1.4619673142432377,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
13,0.13185874865573088,5.1221123304432865,1.7056285332837773,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
14,0.0988226056987379,4.390381997522818,1.9898999554977403,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
15,0.07339486605084208,3.763184569305273,2.321549948080697,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
16,0.05390757628583898,3.2255867736902335,2.70847493942748,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
17,0.03902365339482617,2.7647886631630576,3.159887429332061,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
18,0.027742847241237753,2.369818854139764,3.686535334220738,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
19,0.01931387421378525,2.031273303548369,4.300957889924194,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
20,0.013144655568239056,1.7410914030414595,5.01778420491156,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
21,0.00874557913334654,1.4923640597498227,5.8540815723968205,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
22,0.00570238405229834,1.2791691940712766,6.829761834462958,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
23,0.00366530874234338,1.09643073777538,7.968055473540119,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
24,0.002345401861393211,0.93979777523604,9.296064719130138,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
25,0.0015134277546564453,0.8055409502023202,10.845408838985163,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
26,0.0009978844428539801,0.6904636716019887,12.652976978816024,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
27,0.0006792932770366336,0.5918260042302761,14.761806475285361,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
28,0.00048027000292147907,0.5072794321973795,17.22210755449959,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
29,0.0003535603486903109,0.43481094188346825,20.092458813582855,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
30,0.00027108231110988256,0.37269509304297277,23.44120194918,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
31,0.00021590594757382083,0.31945293689397675,27.34806894071,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
32,0.00017740723267539358,0.27381680305198003,31.90608043082834,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
33,0.00014875055274471785,0.23470011690169718,37.22376050263306,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
34,0.00012564798015031188,0.20117152877288333,43.42772058640524,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
35,0.00010565438580612725,0.17243273894818573,50.66567401747279,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
36,8.764285933159736e-05,0.14779949052701633,59.10995302038492,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
37,7.134450759753719e-05,0.12668527759458545,68.96161185711574,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
38,5.693609124944505e-05,0.10858738079535896,80.4552138333017,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
39,4.469742849968483e-05,0.0930748978245934,93.864416138852,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
40,3.477717054816883e-05,0.0797784838496515,109.50848549532734,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
41,2.7094639376053684e-05,0.06838155758541557,127.75989974454856,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
42,2.1365723692549446e-05,0.05861276364464192,149.05321636864,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
43,1.719916349728716e-05,0.05023951169540737,173.89541909674668,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
44,1.4197317430012883e-05,0.043062438596063464,202.87798894620448,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
45,1.2018335225919923e-05,0.03691066165376868,236.69098710390523,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
46,1.0393381318370605e-05,0.031637709988944586,276.1394849545561,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
47,9.11773989704656e-06,0.027118037133381078,322.16273244698215,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
48,8.03795990351001e-06,0.023244031828612354,375.85652118814585,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
49,7.0456282005082475e-06,0.019923455853096305,438.49927471950355,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True
50,6.075862833180659e-06,0.01707724787408255,511.58248717275416,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,6.938893903907228e-18,0.22991970177630003,1.1666666666666667,15,5,7,50,42,True


==> increasing_horizonwise_problem_dependent_T20.csv <==
h,m_h,T,actual_error_sum_T_h,actual_error_sum_T_h_plot,actual_error_avg_T_h,actual_error_avg_T_h_plot,theory_bound_T_h,theory_bound_avg_T_h,tail_best_case_rate_T_h,eta0_h,growth_h,vartheta_rho_h,contraction_h,delta0_h_multistart_gap,D0_star_h,bound_prefactor_avg_h,S,A,global_H,seed,problem_dependent_vartheta
1,7,20,0.05514814451836314,0.05514814451836314,0.003676542967890876,0.003676542967890876,46.535989873324745,3.1023993248883164,0.045820962478069036,0.22991970177630003,1.1666666666666667,10.389569361370846,0.9037496199103237,0.3725395018812674,6.437751649736401,23.48200327018648,15,5,7,42,True
2,6,20,0.031821721685289184,0.031821721685289184,0.002121448112352612,0.002121448112352612,23.486582446118813,1.5657721630745876,0.02608405330458885,0.26823965207235007,1.2,8.532961688074137,0.8828073960067554,0.3691317399023858,5.633032693519351,18.941279331489504,15,5,7,42,True
3,5,20,0.0007808458641046512,0.0007808458641046512,5.205639094031008e-05,5.205639094031008e-05,9.605900350156823,0.6403933566771215,0.011529215046068483,0.32188758248682003,1.25,6.9183468719709715,0.8554567993617948,0.3729779435730275,4.828313737302301,14.537347352140795,15,5,7,42,True
4,4,20,6.780787807958433e-05,6.780787807958433e-05,4.520525205305622e-06,4.520525205305622e-06,2.7499829413385615,0.18333219608923743,0.0031712119389339932,0.40235947810852507,1.3333333333333333,5.466586587091252,0.8170704910516937,0.36723680849833895,4.023594781085251,10.424331669079157,15,5,7,42,True
5,3,20,4.2233916364153856e-10,4.2233916364153856e-10,2.815594424276924e-11,2.815594424276924e-11,0.3458922206035614,0.02305948137357076,0.00030072865982171717,0.5364793041447001,1.5,4.0192868682514025,0.7511996449173454,0.36035794129164256,3.2188758248682006,7.042746492104881,15,5,7,42,True
6,2,20,0.0,1e-15,0.0,1e-15,0.0034228842074217904,0.00022819228049478604,9.5367431640625e-07,0.8047189562170501,2.0,2.560008306957393,0.6093762675369931,0.36548236679015544,2.4141568686511503,4.577098099179031,15,5,7,42,True


==> increasing_horizonwise_vartheta_m_h_T20.csv <==
h,m_h,T,actual_error_sum_T_h,actual_error_sum_T_h_plot,actual_error_avg_T_h,actual_error_avg_T_h_plot,theory_bound_T_h,theory_bound_avg_T_h,tail_best_case_rate_T_h,eta0_h,growth_h,vartheta_rho_h,contraction_h,delta0_h_multistart_gap,D0_star_h,bound_prefactor_avg_h,S,A,global_H,seed,vartheta_equals_m_h_verified
1,7,20,0.19716983352358586,0.19716983352358586,0.013144655568239056,0.013144655568239056,26.116371045621893,1.7410914030414595,0.045820962478069036,0.22991970177630003,1.1666666666666667,7.0,0.8571428571428572,0.7615768672984491,6.437751649736401,37.99770473775581,15,5,7,42,True
2,6,20,0.05040100802648917,0.05040100802648917,0.0033600672017659447,0.0033600672017659447,11.552976614059148,0.7701984409372765,0.02608405330458885,0.26823965207235007,1.2,6.0,0.8333333333333334,0.7212599485179128,5.633032693519351,29.527559691107477,15,5,7,42,True
3,5,20,0.00781520367878219,0.00781520367878219,0.0005210135785854793,0.0005210135785854793,3.8200470351791913,0.2546698023452794,0.011529215046068483,0.32188758248682003,1.25,5.0,0.8,0.6678168475072905,4.828313737302301,22.08908423753645,15,5,7,42,True
4,4,20,0.00018383681844547084,0.00018383681844547084,1.2255787896364722e-05,1.2255787896364722e-05,0.7481130129775979,0.0498742008651732,0.0031712119389339932,0.40235947810852507,1.3333333333333333,4.0,0.75,0.5984600807910525,4.023594781085251,15.727173656497545,15,5,7,42,True
5,3,20,1.438849039914203e-13,1.438849039914203e-13,9.592326932761353e-15,9.592326932761353e-15,0.047725082010953566,0.003181672134063571,0.00030072865982171717,0.5364793041447001,1.5,3.0,0.6666666666666667,0.5266255589005836,3.2188758248682006,10.579876676701751,15,5,7,42,True
6,2,20,0.0,1e-15,0.0,1e-15,9.834956934555074e-05,6.556637956370049e-06,9.5367431640625e-07,0.8047189562170501,2.0,2.0,0.5,0.4375666008693404,2.4141568686511503,6.875133201738681,15,5,7,42,True

